JADES: comprehensive census of broad-line AGN from Reionization to Cosmic Noon revealed by JWST

The depth and coverage of the first years of JWST observations have revealed low luminosity active galactic nuclei (AGN) across a wide redshift range, shedding light on black hole (BH) assembly and feedback. We present our spectroscopic sample of 34 Type 1 AGN obtained from JADES survey data and spanning $1.5 < z < 9$. Our sample of AGN probes a BH mass range of $10^{6-9}$~M$_{\odot}$ at bolometric luminosities down to $10^{43}$~erg~s$^{-1}$, implying generally sub-Eddington ratios of $<0.5L_{\rm Edd}$. Most of these AGN are hosted in low mass ($M_{\star}\sim10^8$~M$_{\odot}$) galaxies and are overmassive relative to the local $M_{BH}-M_{\star}$ relation, while remaining consistent with the local $M_{BH}$-$\sigma_*$ relation. The wide redshift range provided by our sample allows us to trace the emergence of local $M_{BH}$-$M_*$ scaling relation across the cosmic epoch. Additionally, we explore the capability of narrow-line diagnostics in identifying Type 2 AGN and find that a significant fraction of our AGN would be missed by them due to low metallicity or lack of high energy ionizing photons (potentially due to dust absorption, dense gas blanketing the broad and narrow line regions, or intrinsically soft ionizing spectra). We explore the UV luminosity function of AGN and their hosts and find that it is subject to significant cosmic variance and is also dependent on the AGN bolometric luminosity. Finally, we show that the electron and Balmer scattering scenarios recently proposed to explain the broad components of the Balmer lines are untenable on multiple grounds. There is no evidence that the black hole masses have been overestimated by orders of magnitude as proposed in those scenarios.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
